In-situ investigation of temperature induced agglomeration in non-polar magnetic nanoparticle dispersions by small angle X-ray scattering

Non-polar magnetic nanoparticles agglomerate upon cooling. This process is followed by in-situ small angle X-ray scattering to assess structural properties of the emerging agglomerates. On the length scale of a few particle diameters, no differences are found between the agglomerates of small (d = 12nm) and large (d = 22nm) nanoparticles. Hard-sphere like random packing with a local packing fraction of $\eta$ = 0.4 is seen. On larger length scales, small particle form compact superstructures, while large particles arrange into agglomerates that resemble chain-like structure in SAXS. This can be explained by directed magnetic dipole interactions that dominate larger particles, while isotropic van der Waals interaction governs the agglomeration of smaller particles.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


